Spatially resolved Kennicutt-Schmidt relation at z~7 and its connection with the interstellar medium properties

We exploit moderately resolved [OIII], [CII] and dust continuum ALMA observations to derive the gas density ($n$), the gas-phase metallicity ($Z$) and the deviation from the Kennicutt-Schmidt (KS) relation ($\kappa_s$) on ~sub-kpc scales in the interstellar medium (ISM) of five bright Lyman Break Galaxies at the Epoch of Reionization ($z\approx 7$). To do so, we use GLAM, a state-of-art, physically motivated Bayesian model that links the [CII] and [OIII] surface brightness ($\Sigma_{\rm [CII]}$, $\Sigma_{\rm [OIII]}$) and the SFR surface density ($\Sigma_{\rm SFR}$) to $n$, $\kappa_s$, and $Z$. All five sources are characterized by a central starbursting region, where the $\Sigma_{\rm gas}$ vs $\Sigma_{\rm SFR}$ align ~10x above the KS relation ($\kappa_s\approx10$). This translates into gas depletion times in the range $t_{\rm dep}\approx 80-250$ Myr. The inner starbursting centers are characterized by higher gas density ($\log (n/{\rm cm^{-3}}) \approx 2.5-3.0$) and higher metallicity ($\log (Z/Z_{\odot}) \approx -0.5$) than the galaxy outskirts. We derive marginally negative radial metallicity gradients ($\nabla \log Z \approx -0.03 \pm 0.07$dex/kpc), and a dust temperature ($T_d\approx$32-38 K) that anticorrelates with the gas depletion time.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
